Curvature-aided Incremental Aggregated Gradient Method

We propose a new algorithm for finite sum optimization which we call the curvature-aided incremental aggregated gradient (CIAG) method. Motivated by the problem of training a classifier for a d-dimensional problem, where the number of training data is $m$ and $m \gg d \gg 1$, the CIAG method seeks to accelerate incremental aggregated gradient (IAG) methods using aids from the curvature (or Hessian) information, while avoiding the evaluation of matrix inverses required by the incremental Newton (IN) method. Specifically, our idea is to exploit the incrementally aggregated Hessian matrix to trace the full gradient vector at every incremental step, therefore achieving an improved linear convergence rate over the state-of-the-art IAG methods. For strongly convex problems, the fast linear convergence rate requires the objective function to be close to quadratic, or the initial point to be close to optimal solution. Importantly, we show that running one iteration of the CIAG method yields the same improvement to the optimality gap as running one iteration of the full gradient method, while the complexity is $O(d^2)$ for CIAG and $O(md)$ for the full gradient. Overall, the CIAG method strikes a balance between the high computation complexity incremental Newton-type methods and the slow IAG method. Our numerical results support the theoretical findings and show that the CIAG method often converges with much fewer iterations than IAG, and requires much shorter running time than IN when the problem dimension is high.

==> Tikz_Syn/allerton_m1000d50_bfgs.csv <==
1,0.028877,33048
2,0.47155,4443.7
3,0.91508,1504
4,1.366,51.879
5,1.8377,1.3626
6,2.2911,0.0036711
7,2.7851,5.532e-06
8,3.2697,9.8382e-10
9,3.7863,7.6739e-13
10,4.3018,7.3896e-13
11,4.789,3.6948e-13
12,5.2607,5.6843e-13
13,5.752,3.979e-13
14,6.2243,4.8317e-13
15,6.6771,4.8317e-13
16,7.1685,4.5475e-13
17,7.6548,4.8317e-13
18,8.1078,4.5475e-13
19,8.5623,3.6948e-13
20,9.0248,4.8317e-13
21,9.499,4.5475e-13
22,9.9789,4.8317e-13
23,10.445,4.5475e-13
24,10.898,5.6843e-13
25,11.347,NaN


==> Tikz_Syn/allerton_m1000d50_curv.csv <==
1,0.00023124,547.77
2,0.27755,66.504
3,0.59607,5.5637
4,0.90792,0.12325
5,1.2264,0.00089028
6,1.5828,3.9513e-06
7,1.9457,1.5975e-08
8,2.2901,6.4489e-11
9,2.6291,7.3896e-13
10,2.9747,8.2423e-13
11,3.2902,5.6843e-13
12,3.605,5.9686e-13
13,3.9182,4.2633e-13
14,4.2256,7.3896e-13
15,4.5427,6.8212e-13
16,4.858,6.537e-13
17,5.1667,6.537e-13
18,5.4784,6.537e-13
19,5.7984,6.537e-13
20,6.1543,6.537e-13
21,6.5183,6.537e-13
22,6.9411,6.537e-13
23,7.4097,6.537e-13
24,7.8733,6.537e-13
25,8.2706,6.537e-13


==> Tikz_Syn/allerton_m1000d50_igd.csv <==
1,0.0017391,667.48
2,0.16677,494.34
3,0.32914,127.74
4,0.49248,56.373
5,0.65883,30.111
6,0.82747,18.476
7,0.99579,12.317
8,1.1637,8.7119
9,1.3333,6.4531
10,1.4971,4.9597
11,1.6697,3.9275
12,1.8405,3.1867
13,2.0127,2.6378
14,2.1792,2.2201
15,2.3432,1.8949
16,2.5068,1.6366
17,2.6717,1.428
18,2.8341,1.2571
19,2.9982,1.1153
20,3.162,0.99634
21,3.3255,0.89551
22,3.4878,0.80932
23,3.6547,0.73504
24,3.8253,0.67058
25,3.9889,0.61427
26,4.157,0.5648
27,4.3263,0.52108
28,4.4934,0.48227
29,4.6635,0.44766
30,4.8316,0.41665
31,5.0018,0.38877
32,5.1705,0.3636
33,5.3393,0.34081
34,5.5065,0.3201
35,5.6727,0.30122
36,5.8414,0.28398
37,6.0141,0.26818
38,6.1795,0.25366
39,6.3437,0.24029
40,6.5066,0.22796
41,6.6715,0.21655
42,6.8355,0.20599
43,6.9992,0.19617
44,7.1625,0.18705
45,7.3253,0.17855
46,7.4881,0.17061
47,7.6559,0.1632
48,7.8271,0.15626
49,7.9928,0.14975
50,8.1572,0.14364
51,8.3201,0.1379
52,8.4834,0.1325
53,8.6516,0.12741
54,8.8168,0.1226
55,8.982,0.11807
56,9.1463,0.11378
57,9.3165,0.10972
58,9.4855,0.10588
59,9.6586,0.10223
60,9.8305,0.098771
61,10.005,0.095484
62,10.174,0.092358
63,10.342,0.089384
64,10.511,0.086551
65,10.688,0.083851
66,10.863,0.081276
67,11.038,0.078817
68,11.217,0.076469
69,11.391,0.074224
70,11.561,0.072077
71,11.732,0.070021
72,11.902,0.068053
73,12.066,0.066166
74,12.231,0.064357
75,12.399,0.062621
76,12.569,0.060955
77,12.74,0.059354
78,12.91,0.057816
79,13.081,0.056336
80,13.25,0.054913
81,13.419,0.053543
82,13.587,0.052224
83,13.759,0.050953
84,13.926,0.049728
85,14.092,0.048547
86,14.261,0.047407
87,14.424,0.046307
88,14.589,0.045244
89,14.754,0.044218
90,14.919,0.043227
91,15.084,0.042269
92,15.247,0.041342
93,15.412,0.040445
94,15.576,0.039577
95,15.754,0.038737
96,15.921,0.037923
97,16.087,0.037135
98,16.251,0.036371
99,16.42,0.03563
100,16.588,0.034912
101,16.759,0.034215
102,16.927,0.033539
103,17.096,0.032883
104,17.265,0.032246
105,17.435,0.031627
106,17.606,0.031026
107,17.778,0.030442
108,17.955,0.029875
109,18.124,0.029323
110,18.292,0.028786
111,18.457,0.028264
112,18.622,0.027755
113,18.785,0.027261
114,18.95,0.026779
115,19.115,0.026311
116,19.278,0.025854
117,19.442,0.025409
118,19.606,0.024976
119,19.78,0.024554
120,19.944,0.024142
121,20.108,0.02374
122,20.272,0.023349
123,20.437,0.022967
124,20.601,0.022594
125,20.764,0.022231


==> Tikz_Syn/allerton_m1000d50_incn.csv <==
1,0.00057511,545.16
2,0.49476,30.936
3,1.0522,0.32136
4,1.5582,1.2554e-05
5,2.0599,6.537e-13
6,2.6011,5.1159e-13
7,3.1185,4.2633e-13
8,3.6315,4.8317e-13
9,4.1395,4.2633e-13
10,4.6366,4.2633e-13
11,5.1324,4.8317e-13
12,5.6404,4.5475e-13
13,6.1433,4.2633e-13
14,6.6599,4.2633e-13
15,7.1565,4.5475e-13
16,7.6897,4.2633e-13
17,8.1977,4.2633e-13
18,8.7145,4.8317e-13
19,9.2103,4.2633e-13
20,9.7241,4.5475e-13
21,10.227,4.5475e-13
22,10.759,4.8317e-13
23,11.277,5.1159e-13
24,11.767,4.2633e-13
25,12.265,4.8317e-13


==> Tikz_Syn/allerton_m1000d50_sag.csv <==
1,0.00013512,547.82
2,0.2144,88.864
3,0.4271,18.405
4,0.63837,10.266
5,0.85642,6.8769
6,1.0784,5.023
7,1.2919,3.7269
8,1.505,2.6532
9,1.7182,1.7998
10,1.9327,1.1631
11,2.1472,0.73684
12,2.3597,0.47304
13,2.5723,0.31955
14,2.7897,0.22846
15,3.0115,0.17001
16,3.2241,0.12778
17,3.4356,0.095331
18,3.6474,0.07011
19,3.8623,0.051034
20,4.0745,0.03703
21,4.2879,0.026956
22,4.5002,0.019758
23,4.718,0.014571
24,4.9465,0.010794
25,5.1679,0.008007
26,5.3829,0.0059406
27,5.5942,0.0044042
28,5.8106,0.0032639
29,6.0243,0.0024189
30,6.2337,0.0017933
31,6.4396,0.0013303
32,6.645,0.00098723
33,6.8596,0.00073294
34,7.0749,0.00054422
35,7.2811,0.00040414
36,7.4854,0.00030013
37,7.695,0.00022289
38,7.907,0.00016555
39,8.1203,0.00012296
40,8.333,9.1338e-05
41,8.5477,6.7851e-05
42,8.7722,5.0406e-05
43,8.9984,3.7448e-05
44,9.2191,2.7822e-05
45,9.4362,2.067e-05
46,9.6499,1.5357e-05
47,9.8631,1.141e-05
48,10.076,8.4779e-06
49,10.291,6.2992e-06
50,10.504,4.6804e-06
51,10.719,3.4777e-06
52,10.941,2.584e-06
53,11.154,1.92e-06
54,11.368,1.4267e-06
55,11.579,1.0601e-06
56,11.786,7.877e-07
57,11.99,5.853e-07
58,12.196,4.3491e-07
59,12.403,3.2317e-07
60,12.609,2.4013e-07
61,12.824,1.7843e-07
62,13.043,1.3259e-07
63,13.262,9.8522e-08
64,13.474,7.3208e-08
65,13.688,5.4399e-08
66,13.9,4.0423e-08
67,14.118,3.0037e-08
68,14.331,2.2319e-08
69,14.543,1.6585e-08
70,14.762,1.2324e-08
71,14.996,9.158e-09
72,15.215,6.805e-09
73,15.427,5.0569e-09
74,15.64,3.7577e-09
75,15.854,2.7925e-09
76,16.066,2.0754e-09
77,16.278,1.542e-09
78,16.489,1.1462e-09
79,16.707,8.5177e-10
80,16.926,6.3284e-10
81,17.141,4.7052e-10
82,17.356,3.4984e-10
83,17.568,2.6006e-10
84,17.787,1.9352e-10
85,18.001,1.4376e-10
86,18.214,1.0692e-10
87,18.423,7.9751e-11
88,18.631,5.9345e-11
89,18.84,4.4025e-11
90,19.051,3.2912e-11
91,19.258,2.4698e-11
92,19.466,1.8446e-11
93,19.68,1.3955e-11
94,19.902,1.0544e-11
95,20.122,7.6454e-12
96,20.338,6.1107e-12
97,20.551,4.7748e-12
98,20.765,3.5811e-12
99,20.986,2.7285e-12
100,21.201,2.3874e-12
101,21.413,1.9327e-12
102,21.627,1.5348e-12
103,21.85,1.3074e-12
104,22.07,9.0949e-13
105,22.288,7.6739e-13
106,22.5,7.9581e-13
107,22.713,7.6739e-13
108,22.934,6.8212e-13
109,23.148,7.9581e-13
110,23.36,6.8212e-13
111,23.572,5.9686e-13
112,23.79,5.6843e-13
113,24.005,4.5475e-13
114,24.218,5.9686e-13
115,24.425,5.6843e-13
116,24.631,7.1054e-13
117,24.84,5.6843e-13
118,25.053,7.6739e-13
119,25.262,5.1159e-13
120,25.474,4.2633e-13
121,25.687,3.6948e-13
122,25.903,5.6843e-13
123,26.116,5.1159e-13
124,26.329,4.8317e-13
125,26.542,5.9686e-13


==> Tikz_Syn/allerton_m2000d500_bfgs.csv <==
1,7.7526,1.6547e+05
2,38.356,28539
3,66.048,30316
4,93.741,3847.5
5,121.34,1479.8
6,150.29,801.26
7,178.76,358.58
8,212.27,144.63
9,243.54,41.101
10,276.56,10.855
11,309.37,1.6796
12,341.52,0.11634
13,374.44,0.0040683
14,406.16,5.2149e-05
15,438.58,5.4238e-08
16,471.1,2.359e-12
17,500,8.5265e-13
18,500,8.5265e-13
19,500,8.5265e-13
20,500,8.5265e-13
21,500,8.5265e-13
22,500,8.5265e-13
23,500,8.5265e-13
24,500,8.5265e-13
25,500,8.5265e-13


==> Tikz_Syn/allerton_m2000d500_curv.csv <==
1,0.00354,1230.1
2,7.5661,187.58
3,16.021,30.158
4,24.499,1.973
5,32.919,0.040982
6,41.322,0.00025665
7,49.836,1.2094e-06
8,58.318,7.2876e-09
9,66.747,6.3721e-11
10,75.2,1.4495e-12
11,83.671,6.8212e-13
12,92.173,7.6739e-13
13,100.74,4.2633e-13
14,109.34,8.8107e-13
15,117.82,1.1937e-12
16,126.37,7.9581e-13
17,134.93,1.1084e-12
18,143.55,9.6634e-13
19,152.1,8.5265e-13
20,160.76,8.5265e-13
21,169.32,8.2423e-13
22,177.95,7.9581e-13
23,186.54,8.5265e-13
24,195.18,7.9581e-13
25,203.79,7.9581e-13


==> Tikz_Syn/allerton_m2000d500_igd.csv <==
1,0.0048261,2864.6
2,6.5438,19041
3,13.12,7023.2
4,19.546,3982.8
5,26.184,2571.7
6,33.107,1758.7
7,40.229,1280.2
8,47.321,945.95
9,54.31,722.79
10,60.944,567.9
11,67.655,453.73
12,74.673,367.02
13,81.706,299.83
14,88.62,246.95
15,95.001,204.8
16,101.73,170.87
17,108.27,143.35
18,114.63,120.89
19,121.18,102.47
20,128.29,87.295
21,135.16,74.746
22,141.96,64.33
23,149.1,55.652
24,157.13,48.395
25,163.9,42.302
26,171.22,37.164
27,178.4,32.813
28,185.29,29.111
29,191.87,25.947
30,198.68,23.231
31,205.53,20.889
32,212.42,18.859
33,219.22,17.094
34,225.84,15.55
35,232.96,14.196
36,240.16,13.003
37,247.25,11.948
38,254.24,11.011
39,261,10.175
40,268.51,9.4286
41,275.25,8.7586
42,281.83,8.1555
43,289.2,7.6111
44,295.87,7.1181
45,302.96,6.6706
46,310.27,6.2631
47,317.25,5.8912
48,323.85,5.551
49,330.34,5.239
50,337.4,4.9522
51,344.21,4.6881
52,350.88,4.4443
53,357.86,4.219
54,364.78,4.0102
55,371.68,3.8164
56,378.26,3.6362
57,384.81,3.4684
58,391.93,3.312
59,398.94,3.1658
60,406.04,3.0291
61,413.12,2.901
62,420.01,2.7809
63,428,2.6681
64,434.99,2.562
65,441.47,2.4621
66,447.97,2.3679
67,454.93,2.279
68,462.16,2.1951
69,469.24,2.1157
70,475.97,2.0406
71,482.63,1.9693
72,489.61,1.9018
73,496.14,1.8377
74,502.72,1.7768
75,509.58,1.7189
76,516.99,1.6637
77,523.93,1.6112
78,530.92,1.5612
79,537.71,1.5134
80,544.47,1.4678
81,551.68,1.4243
82,558.36,1.3827
83,565.27,1.3429
84,571.76,1.3047
85,578.39,1.2682
86,585,1.2333
87,591.55,1.1997
88,598.03,1.1675
89,604.56,1.1366
90,611.14,1.1069
91,617.93,1.0784
92,624.51,1.0509
93,631.13,1.0245
94,637.67,0.99912
95,644.35,0.97464
96,650.97,0.95106
97,657.53,0.92833
98,664.16,0.90641
99,670.61,0.88527
100,677.4,0.86485
101,684.19,0.84514
102,690.93,0.8261
103,697.64,0.8077
104,704.57,0.78992
105,711.7,0.77271
106,718.19,0.75607
107,724.53,0.73996
108,730.95,0.72436
109,737.38,0.70926
110,743.91,0.69462
111,752,0.68044
112,760.33,0.66669
113,768.99,0.65335
114,775.94,0.64042
115,782.61,0.62786
116,789.49,0.61567
117,795.95,0.60384
118,802.67,0.59235
119,810.45,0.58118
120,817.16,0.57033
121,823.71,0.55978
122,830.22,0.54953
123,836.68,0.53955
124,843.41,0.52984
125,850.3,0.5204


==> Tikz_Syn/allerton_m2000d500_incn.csv <==
1,0.012258,1232.2
2,20.143,5630.5
3,41.352,30473
4,62.48,33264
5,83.543,33269
6,107.3,32708
7,130.56,30352
8,155.29,36113
9,179.58,37147
10,205.42,32367
11,230.54,35470
12,256.74,34436
13,281.35,33640
14,306.62,34541
15,334.1,35653
16,361.24,36915
17,388.09,33412
18,413.72,34500
19,436.79,31586
20,462.66,33334
21,488.87,30331
22,500.01,38116
23,500.01,38116
24,500.01,38116
25,500.01,38116


==> Tikz_Syn/allerton_m2000d500_sag.csv <==
1,0.00071833,1230.1
2,8.1615,308.59
3,15.912,111.07
4,23.531,57.866
5,31.127,36.395
6,39.124,26.469
7,46.928,20.459
8,54.672,16.317
9,62.446,13.219
10,70.126,10.811
11,77.951,8.9069
12,85.405,7.3784
13,93.126,6.142
14,101,5.1335
15,108.39,4.306
16,115.61,3.6228
17,122.86,3.0562
18,130.08,2.5842
19,137.61,2.1897
20,145.48,1.8588
21,153.01,1.5806
22,160.64,1.346
23,168.33,1.1478
24,175.84,0.98002
25,183.39,0.83768
26,191.32,0.71675
27,199.02,0.61386
28,206.77,0.52618
29,214.24,0.45139
30,222.22,0.38751
31,229.97,0.33289
32,238.18,0.28615
33,246.2,0.24611
34,253.88,0.21179
35,261.51,0.18235
36,269.23,0.15707
37,277.2,0.13535
38,285.15,0.11668
39,292.89,0.10063
40,300.58,0.086814
41,308.44,0.074921
42,316.92,0.064677
43,324.67,0.05585
44,332.37,0.048241
45,340.36,0.04168
46,348.31,0.03602
47,356.12,0.031136
48,363.76,0.02692
49,371.31,0.02328
50,378.83,0.020136
51,386.36,0.01742
52,393.89,0.015074
53,401.49,0.013045
54,409.15,0.011292
55,417.41,0.0097758
56,425.22,0.0084646
57,434.09,0.0073304
58,441.9,0.0063492
59,449.57,0.0055
60,457.16,0.0047652
61,464.87,0.004129
62,473.08,0.0035783
63,481.21,0.0031015
64,489.36,0.0026885
65,498.16,0.0023308
66,500,0.0022545
67,500,0.0022545
68,500,0.0022545
69,500,0.0022545
70,500,0.0022545
71,500,0.0022545
72,500,0.0022545
73,500,0.0022545
74,500,0.0022545
75,500,0.0022545
76,500,0.0022545
77,500,0.0022545
78,500,0.0022545
79,500,0.0022545
80,500,0.0022545
81,500,0.0022545
82,500,0.0022545
83,500,0.0022545
84,500,0.0022545
85,500,0.0022545
86,500,0.0022545
87,500,0.0022545
88,500,0.0022545
89,500,0.0022545
90,500,0.0022545
91,500,0.0022545
92,500,0.0022545
93,500,0.0022545
94,500,0.0022545
95,500,0.0022545
96,500,0.0022545
97,500,0.0022545
98,500,0.0022545
99,500,0.0022545
100,500,0.0022545
101,500,0.0022545
102,500,0.0022545
103,500,0.0022545
104,500,0.0022545
105,500,0.0022545
106,500,0.0022545
107,500,0.0022545
108,500,0.0022545
109,500,0.0022545
110,500,0.0022545
111,500,0.0022545
112,500,0.0022545
113,500,0.0022545
114,500,0.0022545
115,500,0.0022545
116,500,0.0022545
117,500,0.0022545
118,500,0.0022545
119,500,0.0022545
120,500,0.0022545
121,500,0.0022545
122,500,0.0022545
123,500,0.0022545
124,500,0.0022545
125,500,0.0022545

